Intraday Retail Sales Forecast: An Efficient Algorithm for Quantile Additive Modeling

With the ever increasing prominence of data in retail operations, sales forecasting has become an essential pillar in the efficient management of inventories. When facing high demand, the use of backroom storage and intraday shelf replenishment is necessary to avoid stock-out. In that context, the mandatory input for any successful replenishment policy to be implemented is access to reliable forecasts for the sales at an intraday granularity. To that end, we use quantile regression to adapt different patterns from one product to the other, and we develop a stable and efficient quantile additive model algorithm to compute sales forecasts in an intradaily context. Our algorithm is computationally fast and is therefore suitable for use in real-time dynamic shelf replenishment. As an illustration, we examine the case of a highly frequented store, where the demand for various alimentary products is accurately estimated over the day with the help of the proposed algorithm.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

